User-Guided Verification of Security Protocols via Sound Animation

Current formal verification of security protocols relies on specialized researchers and complex tools, inaccessible to protocol designers who informally evaluate their work with emulators. This paper addresses this gap by embedding symbolic analysis into the design process. Our approach implements the Dolev-Yao attack model using a variant of CSP based on Interaction Trees (ITrees) to compile protocols into animators -- executable programs that designers can use for debugging and inspection. To guarantee the soundness of our compilation, we mechanised our approach in the theorem prover Isabelle/HOL. As traditionally done with symbolic tools, we refer to the Diffie-Hellman key exchange and the Needham-Schroeder public-key protocol (and Lowe's patched variant). We demonstrate how our animator can easily reveal the mechanics of attacks and verify corrections. This work facilitates security integration at the design level and supports further security property analysis and software-engineered integrations.

==> nspk3_trace_0.txt <==
Starting ITree Animation...
Events:
 (1) Env [Alice] Bob;
 (2) Env [Alice] Intruder;
 (3) Recv [Bob<=Intruder] {<N Intruder, Alice>}_PK Bob;
 (4) Recv [Bob<=Intruder] {<N Intruder, Intruder>}_PK Bob;

[Choose: 1-4]: 1
Env_C (Alice,Bob)
Events:
 (1) Recv [Bob<=Intruder] {<N Intruder, Alice>}_PK Bob;
 (2) Recv [Bob<=Intruder] {<N Intruder, Intruder>}_PK Bob;
 (3) Sig ClaimSecret Alice (N Alice) (Set [ Bob ]);

[Choose: 1-3]: 3
Sig_C (ClaimSecret Alice (N Alice) (Set [Bob]))
Events:
 (1) Send [Alice=>Intruder] {<N Alice, Alice>}_PK Bob;
 (2) Recv [Bob<=Intruder] {<N Intruder, Alice>}_PK Bob;
 (3) Recv [Bob<=Intruder] {<N Intruder, Intruder>}_PK Bob;

[Choose: 1-3]: 1
Send_C (Alice,(Intruder,MEnc (MCmp (MNon (N Alice)) (MAg Alice)) (PK Bob)))
Events:
 (1) Recv [Bob<=Intruder] {<N Alice, Alice>}_PK Bob;
 (2) Recv [Bob<=Intruder] {<N Intruder, Alice>}_PK Bob;
 (3) Recv [Bob<=Intruder] {<N Intruder, Intruder>}_PK Bob;

[Choose: 1-3]: 1
Recv_C (Intruder,(Bob,MEnc (MCmp (MNon (N Alice)) (MAg Alice)) (PK Bob)))
Events:
 (1) Sig ClaimSecret Bob (N Bob) (Set [ Alice ]);

[Choose: 1-1]:
Sig_C (ClaimSecret Bob (N Bob) (Set [Alice]))
Events:
 (1) Sig StartProt Bob Alice (N Alice) (N Bob);

[Choose: 1-1]:
Sig_C (StartProt Bob Alice (N Alice) (N Bob))
Events:
 (1) Send [Bob=>Intruder] {<N Alice, N Bob>}_PK Alice;

[Choose: 1-1]:
Send_C (Bob,(Intruder,MEnc (MCmp (MNon (N Alice)) (MNon (N Bob))) (PK Alice)))
Events:
 (1) Recv [Alice<=Intruder] {<N Alice, N Bob>}_PK Alice;

[Choose: 1-1]:
Recv_C (Intruder,(Alice,MEnc (MCmp (MNon (N Alice)) (MNon (N Bob))) (PK Alice)))
Events:
 (1) Sig StartProt Alice Bob (N Alice) (N Bob);

[Choose: 1-1]:
Sig_C (StartProt Alice Bob (N Alice) (N Bob))
Events:
 (1) Send [Alice=>Intruder] {N Bob}_PK Bob;

[Choose: 1-1]:
Send_C (Alice,(Intruder,MEnc (MNon (N Bob)) (PK Bob)))
Events:
 (1) Sig EndProt Alice Bob (N Alice) (N Bob);
 (2) Recv [Bob<=Intruder] {N Bob}_PK Bob;

[Choose: 1-2]: 1
Sig_C (EndProt Alice Bob (N Alice) (N Bob))
Events:
 (1) Recv [Bob<=Intruder] {N Bob}_PK Bob;

[Choose: 1-1]: 1
Recv_C (Intruder,(Bob,MEnc (MNon (N Bob)) (PK Bob)))
Events:
 (1) Sig EndProt Bob Alice (N Alice) (N Bob);

[Choose: 1-1]:
Sig_C (EndProt Bob Alice (N Alice) (N Bob))
Events:
 (1) Terminate;

[Choose: 1-1]:
Terminate_C ()
Successfully Terminated: ()
Trace: [Env [Alice] Bob, Sig ClaimSecret Alice (N Alice) (Set [ Bob ]), Send [Alice=>Intruder] {<N Alice, Alice>}_PK Bob, Recv [Bob<=Intruder] {<N Alice, Alice>}_PK Bob, Sig ClaimSecret Bob (N Bob) (Set [ Alice ]), Sig StartProt Bob Alice (N Alice) (N Bob), Send [Bob=>Intruder] {<N Alice, N Bob>}_PK Alice, Recv [Alice<=Intruder] {<N Alice, N Bob>}_PK Alice, Sig StartProt Alice Bob (N Alice) (N Bob), Send [Alice=>Intruder] {N Bob}_PK Bob, Sig EndProt Alice Bob (N Alice) (N Bob), Recv [Bob<=Intruder] {N Bob}_PK Bob, Sig EndProt Bob Alice (N Alice) (N Bob), Terminate, ]


==> nspk3_trace_1.txt <==
Starting ITree Animation...
Events:
 (1) Env [Alice] Bob;
 (2) Env [Alice] Intruder;
 (3) Recv [Bob<=Intruder] {<N Intruder, Alice>}_PK Bob;
 (4) Recv [Bob<=Intruder] {<N Intruder, Intruder>}_PK Bob;

[Choose: 1-4]: 1
Env_C (Alice,Bob)
Events:
 (1) Recv [Bob<=Intruder] {<N Intruder, Alice>}_PK Bob;
 (2) Recv [Bob<=Intruder] {<N Intruder, Intruder>}_PK Bob;
 (3) Sig ClaimSecret Alice (N Alice) (Set [ Bob ]);

[Choose: 1-3]: 3
Sig_C (ClaimSecret Alice (N Alice) (Set [Bob]))
Events:
 (1) Send [Alice=>Intruder] {<N Alice, Alice>}_PK Bob;
 (2) Recv [Bob<=Intruder] {<N Intruder, Alice>}_PK Bob;
 (3) Recv [Bob<=Intruder] {<N Intruder, Intruder>}_PK Bob;

[Choose: 1-3]: 1
Send_C (Alice,(Intruder,MEnc (MCmp (MNon (N Alice)) (MAg Alice)) (PK Bob)))
Events:
 (1) Recv [Bob<=Intruder] {<N Alice, Alice>}_PK Bob;
 (2) Recv [Bob<=Intruder] {<N Intruder, Alice>}_PK Bob;
 (3) Recv [Bob<=Intruder] {<N Intruder, Intruder>}_PK Bob;

[Choose: 1-3]: 1
Recv_C (Intruder,(Bob,MEnc (MCmp (MNon (N Alice)) (MAg Alice)) (PK Bob)))
Events:
 (1) Sig ClaimSecret Bob (N Bob) (Set [ Alice ]);

[Choose: 1-1]:
Sig_C (ClaimSecret Bob (N Bob) (Set [Alice]))
Events:
 (1) Sig StartProt Bob Alice (N Alice) (N Bob);

[Choose: 1-1]:
Sig_C (StartProt Bob Alice (N Alice) (N Bob))
Events:
 (1) Send [Bob=>Intruder] {<N Alice, N Bob>}_PK Alice;

[Choose: 1-1]:
Send_C (Bob,(Intruder,MEnc (MCmp (MNon (N Alice)) (MNon (N Bob))) (PK Alice)))
Events:
 (1) Recv [Alice<=Intruder] {<N Alice, N Bob>}_PK Alice;

[Choose: 1-1]:
Recv_C (Intruder,(Alice,MEnc (MCmp (MNon (N Alice)) (MNon (N Bob))) (PK Alice)))
Events:
 (1) Sig StartProt Alice Bob (N Alice) (N Bob);

[Choose: 1-1]:
Sig_C (StartProt Alice Bob (N Alice) (N Bob))
Events:
 (1) Send [Alice=>Intruder] {N Bob}_PK Bob;

[Choose: 1-1]:
Send_C (Alice,(Intruder,MEnc (MNon (N Bob)) (PK Bob)))
Events:
 (1) Sig EndProt Alice Bob (N Alice) (N Bob);
 (2) Recv [Bob<=Intruder] {N Bob}_PK Bob;

[Choose: 1-2]: 1
Sig_C (EndProt Alice Bob (N Alice) (N Bob))
Events:
 (1) Recv [Bob<=Intruder] {N Bob}_PK Bob;

[Choose: 1-1]: 1
Recv_C (Intruder,(Bob,MEnc (MNon (N Bob)) (PK Bob)))
Events:
 (1) Sig EndProt Bob Alice (N Alice) (N Bob);

[Choose: 1-1]:
Sig_C (EndProt Bob Alice (N Alice) (N Bob))
Events:
 (1) Terminate;

[Choose: 1-1]:
Terminate_C ()
Successfully Terminated: ()
Trace: [Env [Alice] Bob, Sig ClaimSecret Alice (N Alice) (Set [ Bob ]), Send [Alice=>Intruder] {<N Alice, Alice>}_PK Bob, Recv [Bob<=Intruder] {<N Alice, Alice>}_PK Bob, Sig ClaimSecret Bob (N Bob) (Set [ Alice ]), Sig StartProt Bob Alice (N Alice) (N Bob), Send [Bob=>Intruder] {<N Alice, N Bob>}_PK Alice, Recv [Alice<=Intruder] {<N Alice, N Bob>}_PK Alice, Sig StartProt Alice Bob (N Alice) (N Bob), Send [Alice=>Intruder] {N Bob}_PK Bob, Sig EndProt Alice Bob (N Alice) (N Bob), Recv [Bob<=Intruder] {N Bob}_PK Bob, Sig EndProt Bob Alice (N Alice) (N Bob), Terminate, ]

